Coordinating the Crowd: Inducing Desirable Equilibria in Non-Cooperative Systems

Many real-world systems such as taxi systems, traffic networks and smart grids involve self-interested actors that perform individual tasks in a shared environment. However, in such systems, the self-interested behaviour of agents produces welfare inefficient and globally suboptimal outcomes that are detrimental to all - some common examples are congestion in traffic networks, demand spikes for resources in electricity grids and over-extraction of environmental resources such as fisheries. We propose an incentive-design method which modifies agents' rewards in non-cooperative multi-agent systems that results in independent, self-interested agents choosing actions that produce optimal system outcomes in strategic settings. Our framework combines multi-agent reinforcement learning to simulate (real-world) agent behaviour and black-box optimisation to determine the optimal modifications to the agents' rewards or incentives given some fixed budget that results in optimal system performance. By modifying the reward functions and generating agents' equilibrium responses within a sequence of offline Markov games, our method enables optimal incentive structures to be determined offline through iterative updates of the reward functions of a simulated game. Our theoretical results show that our method converges to reward modifications that induce system optimality. We demonstrate the applications of our framework by tackling a challenging problem within economics that involves thousands of selfish agents and tackle a traffic congestion problem.

==> selfish_routing_game_ma.tikz <==
% This file was created by matplotlib2tikz v0.6.17.
\begin{tikzpicture}

\begin{axis}[
width=0.45\textwidth,
height=0.35\columnwidth,
%title={ID Bayesian optimisation},
xlabel={\textbf{c)} Outer loop (Bayesian optimisation) iterations},
ylabel={$R_{\rm ID}$},
xmin=0, xmax=150,
ymin=-181.734738212409, ymax=0,
tick align=outside,
tick pos=left,
xmajorgrids,
ymajorgrids,
%legend cell align={left},
%legend columns=2, 
%legend style={/tikz/column 2/.style={column sep=5pt,},draw=white!80.0!black, at={(0.8,0.02)}, anchor=south east},
%legend entries={{with ID},{without ID}}
]
\addplot [thick, blue]
table {%
0 -173.484253461
1 -148.180394491
2 -146.327066376
3 -146.327066376
4 -146.327066376
5 -146.327066376
6 -146.327066376
7 -146.327066376
8 -146.327066376
9 -129.269196655
10 -111.476025015
11 -111.476025015
12 -111.476025015
13 -111.476025015
14 -111.476025015
15 -110.696972428
16 -87.7124387658
17 -80.0220185302
18 -80.0220185302
19 -80.0220185302
20 -68.9742387477
21 -68.9742387477
22 -68.9742387477
23 -68.9742387477
24 -68.9742387477
25 -68.9742387477
26 -68.9742387477
27 -68.9742387477
28 -68.9742387477
29 -68.9742387477
30 -68.9742387477
31 -68.9742387477
32 -68.9742387477
33 -45.388580171
34 -45.388580171
35 -45.388580171
36 -45.388580171
37 -45.388580171
38 -45.388580171
39 -45.388580171
40 -45.388580171
41 -45.388580171
42 -45.388580171
43 -45.388580171
44 -45.388580171
45 -45.388580171
46 -45.388580171
47 -45.388580171
48 -45.388580171
49 -45.388580171
50 -45.388580171
51 -45.388580171
52 -45.388580171
53 -45.388580171
54 -45.388580171
55 -45.388580171
56 -45.388580171
57 -45.388580171
58 -45.388580171
59 -45.388580171
60 -45.388580171
61 -45.388580171
62 -45.388580171
63 -45.388580171
64 -45.388580171
65 -45.388580171
66 -45.388580171
67 -45.388580171
68 -45.388580171
69 -45.388580171
70 -45.388580171
71 -45.388580171
72 -45.1637588068
73 -45.1637588068
74 -45.1637588068
75 -45.1637588068
76 -45.1637588068
77 -45.1637588068
78 -45.1637588068
79 -45.1637588068
80 -45.1637588068
81 -42.1181182843
82 -42.1181182843
83 -42.1181182843
84 -42.1181182843
85 -42.1181182843
86 -42.1181182843
87 -42.1181182843
88 -42.1181182843
89 -42.1181182843
90 -42.1181182843
91 -42.1181182843
92 -42.1181182843
93 -42.1181182843
94 -42.1181182843
95 -42.1181182843
96 -42.1181182843
97 -42.1181182843
98 -42.1181182843
99 -42.1181182843
100 -42.1181182843
101 -42.1181182843
102 -42.1181182843
103 -42.1181182843
104 -42.1181182843
105 -42.1181182843
106 -35.3865555769
107 -35.3865555769
108 -35.3865555769
109 -35.3865555769
110 -35.3865555769
111 -35.3865555769
112 -35.3865555769
113 -35.3865555769
114 -13.5271674695
115 -13.5271674695
116 -13.5271674695
117 -13.5271674695
118 -13.5271674695
119 -13.5271674695
120 -13.5271674695
121 -13.5271674695
122 -13.5271674695
123 -13.5271674695
124 -13.5271674695
125 -13.5271674695
126 -13.5271674695
127 -13.5271674695
128 -13.5271674695
129 -13.5271674695
130 -13.5271674695
131 -13.5271674695
132 -13.5271674695
133 -13.5271674695
134 -13.5271674695
135 -13.5271674695
136 -13.5271674695
137 -13.5271674695
138 -13.5271674695
139 -13.5271674695
140 -13.5271674695
141 -8.47455843282
142 -8.47455843282
143 -8.47455843282
144 -8.47455843282
145 -8.47455843282
146 -8.47455843282
147 -8.47455843282
148 -8.47455843282
149 -8.47455843282
150 -8.47455843282
};
\end{axis}

\end{tikzpicture}
